Nanometer resolution mask lithography with matter waves: Near-field binary holography

Mask-based pattern generation is a crucial step in microchip production. The next-generation extreme-ultraviolet- (EUV) lithography instruments with a wavelength of \SI{13.5}{\nano\meter} is currently under development. In principle, this should allow patterning down to a resolution of a few nanometers in a single exposure. However, there are many technical challenges, including those due to the very high energy of the photons. Lithography with metastable atoms has been suggested as a cost-effective, less-complex alternative to EUV lithography. The great advantage of atom lithography is that the kinetic energy of an atom is much smaller than that of a photon for a given wavelength. However, up till now no method has been available for making masks for atom lithography that can produce arbitrary, high resolution patterns. Here we present a solution to this problem. First, traditional binary holography is extended to near-field binary holography, based on Fresnel diffraction. By this technique, we demonstrate that it is possible to make masks that can generate arbitrary patterns in a plane in the near field (from the mask) with a resolution down to the nanometer range using a state of the art metastable helium source. We compare the flux of this source to that of an established EUV source (ASML, NXE:3100) and show that patterns can potentially be produced at comparable speeds. Finally, we present an extension of the grid-based holography method for a grid of hexagonally shaped subcells. Our method can be used with any beam that can be modeled as a scalar wave, including other matter-wave beams such as helium ions, electrons or acoustic waves.

==> hex_mg.tikz <==
% -*- root: ../hex.tex -*-
\begin{tikzpicture} [
hexa/.style= {shape=regular polygon,regular polygon sides=6,minimum size=0.5cm, draw,inner sep=0,rotate=0},
myrect/.style= {rectangle,draw,inner sep=0pt, fit=#1}
]


% \begin{scope}[scale=0.5]

% 	\foreach \j in {0,...,11}{% 
% 	     \ifodd\j 
% 	         \foreach \i in {0,...,7}{\node[hexa] (h\j;\i) at ({\j/2+\j/4},{(\i+1/2)*sin(60)}) {};}        
% 	    \else
% 	         \foreach \i in {0,...,7}{\node[hexa] (h\j;\i) at ({\j/2+\j/4},{\i*sin(60)}) {};}
% 	    \fi}
% 	% \node [circle,draw,red,minimum size=1cm] at (h3;4){};

% 	\colorlet{colr}{blue!50!white}
% 	\foreach \j in {0,...,3}{ 	\foreach \i in {0,...,3}{ 	\node [hexa,fill=colr] at (h\j;\i){}; }}
% 	\foreach \j in {8,...,11}{ \foreach \i in {0,...,3}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
% 	\foreach \j in {4,...,7}{	\foreach \i in {4,...,7}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
% 	% \foreach \j in {0,...,3}{	\foreach \i in {8,...,11}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
% 	% \foreach \j in {8,...,11}{	\foreach \i in {8,...,11}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

% 	\colorlet{colr}{gray!40!white}
% 	\foreach \j in {4,...,7}{	\foreach \i in {0,...,3}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
% 	\foreach \j in {0,...,3}{	\foreach \i in {4,...,7}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
% 	\foreach \j in {8,...,11}{	\foreach \i in {4,...,7}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
% 	% \foreach \j in {4,...,7}{	\foreach \i in {8,...,11}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

% 	\foreach \j in {0,...,1}{ \foreach \i in {0,...,2}{
% 		\draw[line width=2, dashed] ({-1/4-1/8+3*\i},{-1/4+3.5*\j}) rectangle ({-1/4-1/8+3*\i+3},{-1/4+3.5*\j+3.5});
% 	}}
	
% 	\draw[decoration={brace,raise=3pt,mirror},decorate,line width=1]
%   ({-1/4-1/8},{-1/4}) -- node[below=6pt] {$\Delta x$} ({-1/4-1/8+3},{-1/4});
% 	\draw[decoration={brace,raise=3pt},decorate,line width=1]
%   ({-1/4-1/8},{-1/4}) -- node[left=6pt] {$\Delta y$} ({-1/4-1/8},{-1/4+3.5});


% 	\draw[thick,->] ({-1/4-1/8-2/4},-1.8) -- ({-1/4-1/8+9+2/4},-1.8) node[anchor=north west]{$\phi$};
% 	\foreach \x in {0,1,2,3,4,5,6}
% 	    \draw ({-1/4-1/8+1.5*\x},-1.7) -- ({-1/4-1/8+1.5*\x},-1.9) node[anchor=north] {};

% 	\node[anchor=north] at ({-1/4-1/8},-1.9){$0$};
% 	\node[anchor=north] at ({-1/4-1/8+1.5*2},-1.9){$2\pi$};
% 	\node[anchor=north] at ({-1/4-1/8+1.5*4},-1.9){$4\pi$};
% 	\node[anchor=north] at ({-1/4-1/8+1.5*6},-1.9){$6\pi$};
% \end{scope}

\begin{scope}[xshift=6cm, scale=0.5]

	% \foreach \j in {0,...,7}{% 
	%      \ifodd\j 
	%          \foreach \i in {0,...,8}{\node[hexa] (h\j;\i) at ({\j/2+\j/4},{(\i+1/2)*sin(60)}) {};}        
	%     \else
	%          \foreach \i in {0,...,8}{\node[hexa] (h\j;\i) at ({\j/2+\j/4},{\i*sin(60)}) {};}
	%     \fi}

	% \node[hexa] (h-1;3) at ({-1/2-1/4},{3.5*sin(60)}) {};
	% \node[hexa] (h-1;4) at ({-1/2-1/4},{4.5*sin(60)}) {};
	% \node[hexa] (h-1;5) at ({-1/2-1/4},{5.5*sin(60)}) {};

	% \node[hexa] (h-2;3) at ({-2/2-2/4},{3*sin(60)}) {};
	% \node[hexa] (h-2;4) at ({-2/2-2/4},{4*sin(60)}) {};
	% \node[hexa] (h-2;5) at ({-2/2-2/4},{5*sin(60)}) {};

	% \node[hexa] (h8;3) at ({8/2+8/4},{3*sin(60)}) {};
	% \node[hexa] (h8;4) at ({8/2+8/4},{4*sin(60)}) {};
	% \node[hexa] (h8;5) at ({8/2+8/4},{5*sin(60)}) {};

	% \node[hexa] (h9;3) at ({9/2+9/4},{3.5*sin(60)}) {};
	% \node[hexa] (h9;4) at ({9/2+9/4},{4.5*sin(60)}) {};
	% \node[hexa] (h9;5) at ({9/2+9/4},{5.5*sin(60)}) {};


	% \colorlet{colr}{blue!50!white}
	% \foreach \j in {0,...,3}{ 	\foreach \i in {0,...,2}{ 	\node [hexa,fill=colr] at (h\j;\i){}; }}
	% \foreach \j in {0,...,3}{	\foreach \i in {6,...,8}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	% \colorlet{colr}{red!40!white}
	% \foreach \j in {-2,...,2}{	\foreach \i in {3,...,5}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	% \foreach \j in {6,...,9}{	\foreach \i in {3,...,5}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	% \colorlet{colr}{green!40!white}
	% \foreach \j in {4,...,7}{	\foreach \i in {0,...,2}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	% \foreach \j in {4,...,7}{	\foreach \i in {6,...,8}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	% \colorlet{colr}{gray!40!white}
	% \foreach \j in {2,...,5}{	\foreach \i in {3,...,5}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	
	\foreach \i in {0,...,2}{
		\draw[line width=1, gray] ({2.9*\i-1.8},{2.4}) rectangle ({2.9*\i+2.9-1.8},{5.0});
	}
	\foreach \i in {0,...,1}{
		\draw[line width=1, gray] ({2.9*\i-0.35},{5.0}) rectangle ({2.9*\i+2.9-0.35},{7.6});
	}
	\foreach \i in {0,...,1}{
		\draw[line width=1, gray] ({2.9*\i-0.35},{-0.2}) rectangle ({2.9*\i+2.9-0.35},{2.4});
	}

	\node[regular polygon,regular polygon sides=6,draw, dashed, line width=2, minimum size=3cm]  at ({3.5/2+3.5/4},{(2.85+2.85/2)*sin(60)}) {};


	% \draw[decoration={brace,raise=3pt,mirror},decorate,line width=1]
 %  ({3.5/2+3.5/4-3},{(2.85+2.85/2)*sin(60)-4}) -- node[below=6pt] {$W$} ({3.5/2+3.5/4+3},{(2.85+2.85/2)*sin(60)-4});

	% \draw[decoration={brace,raise=3pt},decorate,line width=1]
 %  ({3.5/2+3.5/4+4.5},{(2.85+2.85/2)*sin(60)+2.58}) -- node[right=6pt] {$H$} ({3.5/2+3.5/4+4.5},{(2.85+2.85/2)*sin(60)-2.58});

	% \draw[thick,->] ({-1/4-2/4},-1.8) -- ({-1/4+6+2/4},-1.8) node[anchor=north west]{$\phi$};
	% \foreach \x in {0,1,2,3,4}
	%     \draw ({-1/4+1.5*\x},-1.7) -- ({-1/4+1.5*\x},-1.9) node[anchor=north] {};
	% \node[anchor=north] at ({-1/4-1/8},-1.9){$0$};
	% \node[anchor=north] at ({-1/4-1/8+1.5*2},-1.9){$2\pi$};
	% \node[anchor=north] at ({-1/4-1/8+1.5*4},-1.9){$4\pi$};
\end{scope}



% \node[text width = 4cm, anchor=north, text centered] at (2,-1.5){(a)~Rectangular sampling};
% \node[text width = 4cm, anchor=north, text centered] at (7.2,-1.5){(b)~Hexagonal sampling};


\end{tikzpicture}

==> hex_subdivisions.tikz <==
% -*- root: ../hex.tex -*-
\begin{tikzpicture} [
hexa/.style= {shape=regular polygon,regular polygon sides=6,minimum size=0.5cm, draw,inner sep=0,rotate=0},
myrect/.style= {rectangle,draw,inner sep=0pt, fit=#1}
]


\begin{scope}[scale=0.5]

	\foreach \j in {0,...,11}{% 
	     \ifodd\j 
	         \foreach \i in {0,...,7}{\node[hexa] (h\j;\i) at ({\j/2+\j/4},{(\i+1/2)*sin(60)}) {};}        
	    \else
	         \foreach \i in {0,...,7}{\node[hexa] (h\j;\i) at ({\j/2+\j/4},{\i*sin(60)}) {};}
	    \fi}
	% \node [circle,draw,red,minimum size=1cm] at (h3;4){};

	\colorlet{colr}{blue!50!white}
	\foreach \j in {0,...,3}{ 	\foreach \i in {0,...,3}{ 	\node [hexa,fill=colr] at (h\j;\i){}; }}
	\foreach \j in {8,...,11}{ \foreach \i in {0,...,3}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	\foreach \j in {4,...,7}{	\foreach \i in {4,...,7}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	% \foreach \j in {0,...,3}{	\foreach \i in {8,...,11}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	% \foreach \j in {8,...,11}{	\foreach \i in {8,...,11}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	\colorlet{colr}{gray!40!white}
	\foreach \j in {4,...,7}{	\foreach \i in {0,...,3}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	\foreach \j in {0,...,3}{	\foreach \i in {4,...,7}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	\foreach \j in {8,...,11}{	\foreach \i in {4,...,7}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	% \foreach \j in {4,...,7}{	\foreach \i in {8,...,11}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	\foreach \j in {0,...,1}{ \foreach \i in {0,...,2}{
		\draw[line width=2, dashed] ({-1/4-1/8+3*\i},{-1/4+3.5*\j}) rectangle ({-1/4-1/8+3*\i+3},{-1/4+3.5*\j+3.5});
	}}
	
	\draw[decoration={brace,raise=3pt,mirror},decorate,line width=1]
  ({-1/4-1/8},{-1/4}) -- node[below=6pt] {$\Delta x$} ({-1/4-1/8+3},{-1/4});
	\draw[decoration={brace,raise=3pt},decorate,line width=1]
  ({-1/4-1/8},{-1/4}) -- node[left=6pt] {$\Delta y$} ({-1/4-1/8},{-1/4+3.5});


	\draw[thick,->] ({-1/4-1/8-2/4},-1.8) -- ({-1/4-1/8+9+2/4},-1.8) node[anchor=north west]{$\phi$};
	\foreach \x in {0,1,2,3,4,5,6}
	    \draw ({-1/4-1/8+1.5*\x},-1.7) -- ({-1/4-1/8+1.5*\x},-1.9) node[anchor=north] {};

	\node[anchor=north] at ({-1/4-1/8},-1.9){$0$};
	\node[anchor=north] at ({-1/4-1/8+1.5*2},-1.9){$2\pi$};
	\node[anchor=north] at ({-1/4-1/8+1.5*4},-1.9){$4\pi$};
	\node[anchor=north] at ({-1/4-1/8+1.5*6},-1.9){$6\pi$};
\end{scope}

\begin{scope}[xshift=6cm, scale=0.5]

	\foreach \j in {0,...,7}{% 
	     \ifodd\j 
	         \foreach \i in {0,...,8}{\node[hexa] (h\j;\i) at ({\j/2+\j/4},{(\i+1/2)*sin(60)}) {};}        
	    \else
	         \foreach \i in {0,...,8}{\node[hexa] (h\j;\i) at ({\j/2+\j/4},{\i*sin(60)}) {};}
	    \fi}

	\node[hexa] (h-1;3) at ({-1/2-1/4},{3.5*sin(60)}) {};
	\node[hexa] (h-1;4) at ({-1/2-1/4},{4.5*sin(60)}) {};
	\node[hexa] (h-1;5) at ({-1/2-1/4},{5.5*sin(60)}) {};

	\node[hexa] (h-2;3) at ({-2/2-2/4},{3*sin(60)}) {};
	\node[hexa] (h-2;4) at ({-2/2-2/4},{4*sin(60)}) {};
	\node[hexa] (h-2;5) at ({-2/2-2/4},{5*sin(60)}) {};

	\node[hexa] (h8;3) at ({8/2+8/4},{3*sin(60)}) {};
	\node[hexa] (h8;4) at ({8/2+8/4},{4*sin(60)}) {};
	\node[hexa] (h8;5) at ({8/2+8/4},{5*sin(60)}) {};

	\node[hexa] (h9;3) at ({9/2+9/4},{3.5*sin(60)}) {};
	\node[hexa] (h9;4) at ({9/2+9/4},{4.5*sin(60)}) {};
	\node[hexa] (h9;5) at ({9/2+9/4},{5.5*sin(60)}) {};


	\colorlet{colr}{blue!50!white}
	\foreach \j in {0,...,3}{ 	\foreach \i in {0,...,2}{ 	\node [hexa,fill=colr] at (h\j;\i){}; }}
	\foreach \j in {0,...,3}{	\foreach \i in {6,...,8}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	\colorlet{colr}{red!40!white}
	\foreach \j in {-2,...,2}{	\foreach \i in {3,...,5}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	\foreach \j in {6,...,9}{	\foreach \i in {3,...,5}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	\colorlet{colr}{green!40!white}
	\foreach \j in {4,...,7}{	\foreach \i in {0,...,2}{	\node [hexa,fill=colr] at (h\j;\i){}; }}
	\foreach \j in {4,...,7}{	\foreach \i in {6,...,8}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	\colorlet{colr}{gray!40!white}
	\foreach \j in {2,...,5}{	\foreach \i in {3,...,5}{	\node [hexa,fill=colr] at (h\j;\i){}; }}

	\node[regular polygon,regular polygon sides=6,draw, dashed, line width=2, minimum size=3cm]  at ({3.5/2+3.5/4},{(2.85+2.85/2)*sin(60)}) {};


	\draw[decoration={brace,raise=3pt,mirror},decorate,line width=1]
  ({3.5/2+3.5/4-3},{(2.85+2.85/2)*sin(60)-4}) -- node[below=6pt] {$W$} ({3.5/2+3.5/4+3},{(2.85+2.85/2)*sin(60)-4});

	\draw[decoration={brace,raise=3pt},decorate,line width=1]
  ({3.5/2+3.5/4+4.5},{(2.85+2.85/2)*sin(60)+2.58}) -- node[right=6pt] {$H$} ({3.5/2+3.5/4+4.5},{(2.85+2.85/2)*sin(60)-2.58});



	\draw[thick,->] ({-1/4-2/4},-1.8) -- ({-1/4+6+2/4},-1.8) node[anchor=north west]{$\phi$};
	\foreach \x in {0,1,2,3,4}
	    \draw ({-1/4+1.5*\x},-1.7) -- ({-1/4+1.5*\x},-1.9) node[anchor=north] {};

	\node[anchor=north] at ({-1/4-1/8},-1.9){$0$};
	\node[anchor=north] at ({-1/4-1/8+1.5*2},-1.9){$2\pi$};
	\node[anchor=north] at ({-1/4-1/8+1.5*4},-1.9){$4\pi$};
\end{scope}



\node[text width = 4cm, anchor=north, text centered] at (2,-1.5){(a)~Rectangular sampling};
\node[text width = 4cm, anchor=north, text centered] at (7.2,-1.5){(b)~Hexagonal sampling};


\end{tikzpicture}
